DSU-Net: Dynamic Snake U-Net for 2-D Seismic First Break Picking

In seismic exploration, identifying the first break (FB) is a critical component in establishing subsurface velocity models. Various automatic picking techniques based on deep neural networks have been developed to expedite this procedure. The most popular class is using semantic segmentation networks to pick on a shot gather called 2-dimensional (2-D) picking. Generally, 2-D segmentation-based picking methods input an image of a shot gather, and output a binary segmentation map, in which the maximum of each column is the location of FB. However, current designed segmentation networks is difficult to ensure the horizontal continuity of the segmentation. Additionally, FB jumps also exist in some areas, and it is not easy for current networks to detect such jumps. Therefore, it is important to pick as much as possible and ensure horizontal continuity. To alleviate this problem, we propose a novel semantic segmentation network for the 2-D seismic FB picking task, where we introduce the dynamic snake convolution into U-Net and call the new segmentation network dynamic-snake U-Net (DSU-Net). Specifically, we develop original dynamic-snake convolution (DSConv) in CV and propose a novel DSConv module, which can extract the horizontal continuous feature in the shallow feature of the shot gather. Many experiments have shown that DSU-Net demonstrates higher accuracy and robustness than the other 2-D segmentation-based models, achieving state-of-the-art (SOTA) performance in 2-D seismic field surveys. Particularly, it can effectively detect FB jumps and better ensure the horizontal continuity of FB. In addition, the ablation experiment and the anti-noise experiment, respectively, verify the optimal structure of the DSConv module and the robustness of the picking.

==> change_tab.txt <==


\begin{table*}[!ht]
    \center
    \caption{Four-Fold Experimental Results of Five Comparative Methods}
\resizebox{0.8\linewidth}{!}{
    \begin{tabular}{llcccccccc}
        \toprule
        Test Site & Methods              & HR@1px$\uparrow$            & HR@3px$\uparrow$            & HR@5px$\uparrow$            & HR@7px$\uparrow$             & HR@9px$\uparrow$             & RMSE$\downarrow$        & MAE$\downarrow$              & MBE        \\ \hline
        Sudbury   & STA/LTA              & 38                & 51.9              & 79.8              & 81.1               & 81.9               & 15.7             & 7.4              & -4.2       \\
                    & Benchmark            & 73.1±0.5          & 93.9±0.6          & 96.2±0.6          & 97.5±0.5           & 98.2±0.5           & 35.1±12.3        & 2.8±1.2          & 1.2±1.1    \\
                    & Self-trained Network & 74.6±0.1          & 95.0±0.1          & \textbf{97.0±0.1} & \textbf{98.0±0.1}  & \textbf{98.6±0.1}  & \textbf{2.9±0.1} & \textbf{0.6±0.0} & 0.3±0.0    \\
                    & CNNRNN               & 90.0±1.1          & 92.8±0.2          & 94.7±0.1          & 96.0±0.1           & 96.6±0.1           & 6.2±0.1          & 1.3±0.1          & 0.2±0.2    \\
		    & UPNet w/o MIRN    & 57.3±1.7 & 86.8±0.6 & 91.8±0.6 & 94.6±0.4 & 	96.0±0.3 & 6.7±0.3 & 1.9±0.1 & -0.7±0.1    \\
                    & UPNet (Ours)         & \textbf{92.5±0.5} & \textbf{96.0±0.1} & 96.9±0.1          & 97.5±0.0           & 97.8±0.0           & 5.1±0.0          & 1.1±0.0          & 0.1±0.0    \\
        Brunswick & STA/LTA              & 54.3              & 76                & 89.6              & 94.4               & 94.9               & 8.4              & 2.8              & -0.6       \\
                    & Benchmark            & 87.6±1.4          & 96.4±0.6          & 97.8±0.6          & 98.3±0.6           & 98.6±0.6           & 50.2±13.8        & 4.5±2.3          & 3.8±2.5    \\
                    & Self-trained Network & 89.4±0.1          & 96.0±0.1          & 97.5±0.1          & 98.1±0.1           & 98.6±0.1           & 3.1±1.6          & 0.5±0.1          & 0.1±0.1    \\
                    & CNNRNN               & 94.0±0.8          & 97.2±0.3          & 98.3±0.3          & 98.7±0.3           & 99.0±0.3           & 3.2±1.1          & 0.6±0.2          & -0.1±0.2   \\
		    & UPNet w/o MIRN    & 66.1±2.5 &  96.3±0.7 &  98.3±0.4 &  99.1±0.3 &  99.4±0.2 &  2.2±0.7 &  0.6±0.1 &  -0.6±0.1    \\
                    & UPNet (Ours)         & \textbf{99.0±0.2} & \textbf{99.8±0.0} & \textbf{99.9±0.0} & \textbf{100.0±0.0} & \textbf{100.0±0.0} & \textbf{0.4±0.0} & \textbf{0.2±0.0} & -0.1±0.1   \\
        Halfmile  & STA/LTA              & 48.9              & 70.6              & 80                & 90.6               & 92.3               & 9.8              & 3.7              & -0.6       \\
                    & Benchmark            & 83.8±0.5          & 92.6±0.5          & 95.9±0.6          & 97.9±0.6           & 98.8±0.6           & 35.2±33.3        & 3.8±4.3          & 2.9±4.1    \\
                    & Self-trained Network & 84.4±0.3          & 92.6±0.1          & 96.0±0.1          & 98.1±0.1           & 99.2±0.0           & 2.0±0.2          & 0.5±0.0          & 0.0±0.0    \\
                    & CNNRNN               & 88.3±1.6          & 93.5±0.3          & 96.6±0.1          & 98.6±0.1           & 99.4±0.0           & 1.7±0.1          & 0.6±0.0          & 0.1±0.1    \\
		    & UPNet w/o MIRN    & 85.8±0.7 &  94.1±0.3 &  96.3±0.2 &  98.4±0.1 &  99.4±0.0 &  1.6±0.0 &  0.4±0.0 &  -0.2±0.0    \\
                    & UPNet (Ours)         & \textbf{96.1±0.1} & \textbf{96.8±0.1} & \textbf{98.0±0.1} & \textbf{99.2±0.0}  & \textbf{99.7±0.0}  & \textbf{1.2±0.1} & \textbf{0.3±0.0} & -0.0±0.0   \\
        Lalor     & STA/LTA              & 53.5              & 86.2              & 89.5              & 92.9               & 95                 & 6                & 1.9              & 0.2        \\
                    & Benchmark            & 76.3±1.8          & 80.0±1.7          & 82.7±1.7          & 86.4±1.9           & 89.0±2.0           & 460.0±74.0       & 124.0±40.0       & 123.0±40.0 \\
                    & Self-trained Network & \textbf{86.5±0.1} & 88.0±0.1          & 90.5±0.1          & 94.2±0.1           & 96.7±0.1           & 4.6±0.1          & 1.0±0.0          & 0.6±0.0    \\
                    & CNNRNN               & 69.1±5.6          & 80.3±2.3          & 86.1±1.8          & 90.6±1.5           & 93.6±1.3           & 5.1±0.7          & 2.1±0.4          & 0.9±0.5    \\
		    & UPNet w/o MIRN    & 53.0±1.4 & 82.0±1.9 &  87.6±1.8 &  91.8±1.8 &  94.6±1.7 &  4.6±1.3 &  1.8±0.4 &  -1.2±0.5    \\
                    & UPNet (Ours)         & 82.3±0.7          & \textbf{91.3±0.4} & \textbf{94.5±0.2} & \textbf{97.1±0.1}  & \textbf{98.6±0.1}  & \textbf{2.2±0.1} & \textbf{0.9±0.0} & 0.4±0.1    \\ \bottomrule
    \end{tabular}}\label{Tab: comp}
\end{table*}





==> figures/authors.txt <==

% Hongtao Wang
\begin{IEEEbiography}[{\includegraphics[width=0.9in,height=1.15in,clip,keepaspectratio]{figures/fig/Wanghongtao.pdf}}]{Hongtao~Wang} is currently pursuing the Ph.D. degree in statistics with the School of Mathematics and Statistics, Xi'an Jiaotong University, Xi'an, China. His research interests include Bayesian statistics, ensemble learning, and artificial intelligence for exploration geophysics.
\end{IEEEbiography}
% Jiangshe Zhang
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.15in,clip,keepaspectratio]{figures/fig/Zhangjiangshe.pdf}}]{Jiangshe~Zhang} was born in 1962. He received the M.S. and Ph.D. degrees in applied mathematics from Xi'an Jiaotong University, Xi'an, China, in 1987 and 1993, respectively, where he is currently a Professor with the Department of Statistics. He has authored and co-authored one monograph and over 80 conference and journal publications on robust clustering, optimization, short-term load forecasting for the electric power system, and remote sensing image processing. His current research interests include Bayesian statistics, global optimization, ensemble learning, and deep learning.
 \end{IEEEbiography}
% Xiaoli Wei
\begin{IEEEbiography}[{\includegraphics[width=1.0in,height=1.15in,clip,keepaspectratio]{figures/fig/Weixiaoli.pdf}}]{Xiaoli~Wei} is currently pursuing the Ph.D. degree in statistics with the School of Mathematics and Statistics, Xi'an Jiaotong University, Xi'an, China.
Her research interests include seismic data reconstruction, deep learning, and interactive video object segmentation.
\end{IEEEbiography}
% Li Long
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.15in,clip,keepaspectratio]{figures/fig/LongLi.pdf}}]{Li~Long} is currently pursuing the Ph.D. degree in statistics with the School of Mathematics and Statistics, Xi'an Jiaotong University, Xi'an, China. His research interests include deep learning and reinforcement learning.
\end{IEEEbiography}
% Chunxia Zhang
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.15in,clip,keepaspectratio]{figures/fig/Zhangchunxia.pdf}}]{Chunxia~Zhang} received her Ph.D. degree in Applied Mathematics from Xi'an Jiaotong University, Xi'an,  China, in 2010. Currently, she is a Professor in School of Mathematics and Statistics at Xi'an Jiaotong University. She has authored and coauthored about 30 journal papers on ensemble learning techniques, nonparametric regression, etc. Her main interests are in the area of ensemble learning, variable selection and deep learning.
 \end{IEEEbiography}
% Zhenbo Guo
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.15in,clip,keepaspectratio]{figures/fig/Guozhenbo.pdf}}]{Zhenbo~Guo} is currently  a senior geophysical engineer at R\&D Center, BGP, CNPC, China. His research interests include seismic inversion and application of deep learning in seismic data processing. 
\end{IEEEbiography}

